BASIIS: Bistatic Angular Sampling and Interpolation for ISAC Setups

Integrated Sensing and Communications (ISAC) is a defining feature of 6G, extending cellular networks with radar-like sensing at limited additional overhead. In bistatic deployments, sensing requires coordinating the transmitter (TX) and receiver (RX) arrays to scan the Cartesian product of angle of departure and arrival, resulting in a four-dimensional sampling problem in the angular domain. This work establishes a complete angular sampling framework for bistatic ISAC, extending the DFT-based optimal-sampling methodology to the full azimuth and elevation domains of both arrays. We show that the bistatic geometry couples the TX and RX elevation angles, and represent this coupling through the ortho-baseline coarray, a virtual array that captures the joint elevation aperture of the array pair. From the coarray we derive a minimal sampling and interpolation scheme, near-lossless and realizable with any beamforming architecture. Monte Carlo simulations confirm the proposed minimal acquisition essentially equalizes the detection accuracy of dense oversampled imaging while acquiring 3 to 5 times fewer TX-RX direction pairs. This allows having bistatic operations with drastically reduced overhead on the radio resource usage of ISAC systems.

==> Data/3D/scenario_A/f1_3way.txt <==
# f1_3way.txt - thesis Fig. 4.9 three-way tables, generated 2026-09-18 by merge_dense_3way.py
# sources: over_iso P49directcrossoverOver+OverMid / P58directcrossoverNoise38Over, over_aniso P56directcrossoverOverAnisoV / P58directcrossoverNoise38OverAnisoV, V_co from P49/P58 (published), dense rows from P71dense3way* (oversampled) and P72paper* (paper-era code) (V_co)
# col 0: TARG_DIST (RX azimuth NAF separation)
# cols 1-3: vco_prod n0 | 4-6: over_iso n0 | 7-9: over_aniso n0 | 10-12: vco_prod n38 | 13-15: over_iso n38 | 16-18: over_aniso n38 (IF 1.25 / 1.36 / 2.0 each)
# x  vco_prod_n0_if1.25  vco_prod_n0_if1.36  vco_prod_n0_if2.0  over_iso_n0_if1.25  over_iso_n0_if1.36  over_iso_n0_if2.0  over_aniso_n0_if1.25  over_aniso_n0_if1.36  over_aniso_n0_if2.0  vco_prod_n38_if1.25  vco_prod_n38_if1.36  vco_prod_n38_if2.0  over_iso_n38_if1.25  over_iso_n38_if1.36  over_iso_n38_if2.0  over_aniso_n38_if1.25  over_aniso_n38_if1.36  over_aniso_n38_if2.0
0.0400  6.641499e-01  6.623604e-01  6.631462e-01  6.602409e-01  6.627026e-01  6.798140e-01  6.590299e-01  6.624052e-01  6.602463e-01  6.665778e-01  6.666667e-01  6.666667e-01  6.663110e-01  6.664889e-01  6.667555e-01  6.666667e-01  6.666667e-01  6.666667e-01
0.0500  6.652260e-01  6.629009e-01  6.641342e-01  6.610767e-01  6.629531e-01  6.799565e-01  6.595901e-01  6.618489e-01  6.607081e-01  6.666667e-01  6.666667e-01  6.666667e-01  6.661331e-01  6.666667e-01  6.666667e-01  6.665778e-01  6.666667e-01  6.666667e-01
0.0700  6.656052e-01  6.655711e-01  6.655417e-01  6.626424e-01  6.670019e-01  6.778548e-01  6.609929e-01  6.654118e-01  6.630402e-01  6.666667e-01  6.666667e-01  6.666667e-01  6.657772e-01  6.663999e-01  6.667555e-01  6.665778e-01  6.666667e-01  6.666667e-01
0.0900  6.683109e-01  6.719101e-01  6.724586e-01  6.671871e-01  6.772056e-01  6.888420e-01  6.654908e-01  6.763821e-01  6.761504e-01  6.666667e-01  6.666667e-01  6.666667e-01  6.632803e-01  6.660442e-01  6.667555e-01  6.666667e-01  6.666667e-01  6.666667e-01
0.1100  6.782550e-01  7.009504e-01  7.337052e-01  6.802188e-01  7.008706e-01  7.398380e-01  6.800839e-01  6.944962e-01  7.357200e-01  6.666667e-01  6.669333e-01  6.668444e-01  6.578983e-01  6.646191e-01  6.676437e-01  6.663999e-01  6.666667e-01  6.676437e-01
0.1150  6.854212e-01  7.137604e-01  7.709243e-01  6.887913e-01  7.114582e-01  7.698790e-01  6.880516e-01  7.074856e-01  7.750627e-01  6.666667e-01  6.666667e-01  6.675550e-01  6.567264e-01  6.639054e-01  6.691509e-01  6.661331e-01  6.670221e-01  6.696821e-01
0.1200  6.902449e-01  7.310456e-01  8.064670e-01  6.955043e-01  7.229724e-01  8.030281e-01  6.953845e-01  7.226888e-01  8.115426e-01  6.667555e-01  6.672886e-01  6.687966e-01  6.566362e-01  6.632803e-01  6.718906e-01  6.663999e-01  6.675550e-01  6.723314e-01
0.1250  6.980164e-01  7.571108e-01  8.480706e-01  7.037172e-01  7.436328e-01  8.435469e-01  7.026327e-01  7.490067e-01  8.532678e-01  6.671998e-01  6.679100e-01  6.721551e-01  6.533800e-01  6.632803e-01  6.768987e-01  6.665778e-01  6.684421e-01  6.769862e-01
0.1300  7.088474e-01  7.880396e-01  8.798786e-01  7.132682e-01  7.658290e-01  8.805355e-01  7.125954e-01  7.772043e-01  8.898122e-01  6.675550e-01  6.705663e-01  6.794322e-01  6.511095e-01  6.639947e-01  6.844702e-01  6.667555e-01  6.718906e-01  6.882665e-01
0.1350  7.218290e-01  8.185363e-01  9.155402e-01  7.259536e-01  7.935451e-01  9.163762e-01  7.270260e-01  8.079733e-01  9.291849e-01  6.702128e-01  6.742675e-01  6.924686e-01  6.481920e-01  6.643515e-01  6.963890e-01  6.680874e-01  6.754090e-01  7.041596e-01
0.1400  7.384724e-01  8.440910e-01  9.452774e-01  7.443665e-01  8.195520e-01  9.476501e-01  7.483133e-01  8.388649e-01  9.613554e-01  6.738280e-01  6.811738e-01  7.174554e-01  6.457205e-01  6.686194e-01  7.149833e-01  6.705663e-01  6.866299e-01  7.234314e-01
0.1450  7.585716e-01  8.703257e-01  9.655499e-01  7.708622e-01  8.511952e-01  9.669047e-01  7.798917e-01  8.701388e-01  9.777202e-01  6.813477e-01  6.955387e-01  7.446648e-01  6.438839e-01  6.754967e-01  7.376128e-01  6.768987e-01  6.994408e-01  7.517943e-01
0.1500  7.843569e-01  8.951096e-01  9.665418e-01  8.027787e-01  8.833278e-01  9.719505e-01  8.183373e-01  9.053930e-01  9.745698e-01  6.966439e-01  7.171264e-01  7.848593e-01  6.437000e-01  6.852485e-01  7.696094e-01  6.832576e-01  7.195903e-01  7.865550e-01
0.1550  8.186531e-01  9.198531e-01  9.639203e-01  8.479041e-01  9.205046e-01  9.752980e-01  8.640041e-01  9.372807e-01  9.733693e-01  7.158909e-01  7.437186e-01  8.281479e-01  6.477350e-01  6.963040e-01  8.028970e-01  6.990178e-01  7.483572e-01  8.229062e-01
0.1600  9.043367e-01  9.711463e-01  9.846038e-01  9.315482e-01  9.751029e-01  9.964877e-01  9.592634e-01  9.891597e-01  9.993996e-01  7.428500e-01  7.773566e-01  8.708220e-01  6.536520e-01  7.157259e-01  8.415199e-01  7.209823e-01  7.833070e-01  8.613720e-01
0.1650  9.705409e-01  9.979207e-01  9.910236e-01  9.798102e-01  9.956603e-01  9.964877e-01  9.933728e-01  9.992750e-01  9.994997e-01  7.801903e-01  8.182463e-01  9.141058e-01  6.627440e-01  7.385683e-01  8.743176e-01  7.513267e-01  8.149553e-01  9.036891e-01
0.1700  9.906238e-01  9.996749e-01  9.935847e-01  9.905084e-01  9.984242e-01  9.962863e-01  9.985248e-01  9.994498e-01  9.994997e-01  8.195715e-01  8.591638e-01  9.431410e-01  6.764609e-01  7.555224e-01  9.115054e-01  7.869966e-01  8.514328e-01  9.345267e-01
0.1750  9.972735e-01  9.998750e-01  9.963366e-01  9.948579e-01  9.992249e-01  9.961351e-01  9.991750e-01  9.995249e-01  9.995998e-01  8.558352e-01  8.931931e-01  9.652318e-01  6.987638e-01  7.801903e-01  9.379779e-01  8.235294e-01  8.900605e-01  9.587401e-01
0.1800  9.988250e-01  9.999000e-01  9.977951e-01  9.965435e-01  9.994250e-01  9.955806e-01  9.993000e-01  9.995999e-01  9.996499e-01  8.883331e-01  9.192110e-01  9.795137e-01  7.142398e-01  7.990152e-01  9.606070e-01  8.567509e-01  9.179831e-01  9.787582e-01
0.1850  9.988499e-01  9.998500e-01  9.990491e-01  9.971713e-01  9.996000e-01  9.947728e-01  9.993499e-01  9.994248e-01  9.996499e-01  9.151071e-01  9.425822e-01  9.877262e-01  7.268445e-01  8.166381e-01  9.747796e-01  8.855455e-01  9.409024e-01  9.883406e-01
0.1900  9.989498e-01  1.000000e+00  9.990992e-01  9.973977e-01  9.997250e-01  9.943179e-01  9.993749e-01  9.994748e-01  9.995998e-01  9.368488e-01  9.580349e-01  9.927478e-01  7.416635e-01  8.322532e-01  9.846685e-01  9.094875e-01  9.564582e-01  9.944190e-01
0.1950  9.990749e-01  1.000000e+00  9.992995e-01  9.980489e-01  9.997750e-01  9.945201e-01  9.993997e-01  9.994997e-01  9.995498e-01  9.522762e-01  9.656332e-01  9.943937e-01  7.595361e-01  8.419224e-01  9.900520e-01  9.310529e-01  9.694175e-01  9.975691e-01
0.2000  9.991498e-01  1.000000e+00  9.993496e-01  9.985247e-01  9.997250e-01  9.940144e-01  9.993997e-01  9.995998e-01  9.995498e-01  9.630052e-01  9.745167e-01  9.954544e-01  7.754102e-01  8.497815e-01  9.924941e-01  9.450364e-01  9.753836e-01  9.989238e-01
0.2050  9.992247e-01  1.000000e+00  9.992494e-01  9.988747e-01  9.997000e-01  9.942167e-01  9.993997e-01  9.995998e-01  9.995498e-01  9.712992e-01  9.789146e-01  9.952778e-01  7.757850e-01  8.498476e-01  9.946970e-01  9.547676e-01  9.810994e-01  9.991994e-01
0.2100  9.993748e-01  1.000000e+00  9.991493e-01  9.992500e-01  9.997000e-01  9.939132e-01  9.992494e-01  9.994997e-01  9.995498e-01  9.761442e-01  9.808917e-01  9.965632e-01  7.845640e-01  8.607234e-01  9.953030e-01  9.624134e-01  9.850034e-01  9.994247e-01
0.2150  9.993748e-01  1.000000e+00  9.991994e-01  9.995250e-01  9.995749e-01  9.934575e-01  9.990742e-01  9.993996e-01  9.994497e-01  9.812551e-01  9.826543e-01  9.961603e-01  7.972819e-01  8.631842e-01  9.953283e-01  9.690987e-01  9.858784e-01  9.995248e-01
0.2200  9.993748e-01  9.999500e-01  9.991994e-01  9.995249e-01  9.994997e-01  9.929507e-01  9.986484e-01  9.991994e-01  9.992995e-01  9.822919e-01  9.833524e-01  9.961351e-01  7.967754e-01  8.633134e-01  9.957319e-01  9.719866e-01  9.873930e-01  9.994247e-01
0.2300  9.992996e-01  9.999500e-01  9.993496e-01  9.995749e-01  9.995998e-01  9.933562e-01  9.988237e-01  9.993496e-01  9.993496e-01  9.849004e-01  9.839205e-01  9.963870e-01  7.996639e-01  8.596191e-01  9.957066e-01  9.738327e-01  9.875468e-01  9.994997e-01
0.2400  9.993497e-01  9.999500e-01  9.991994e-01  9.994998e-01  9.997499e-01  9.935588e-01  9.987484e-01  9.993496e-01  9.994497e-01  9.860069e-01  9.835074e-01  9.959335e-01  8.051855e-01  8.635072e-01  9.961099e-01  9.760131e-01  9.882895e-01  9.995248e-01
0.2500  9.995998e-01  1.000000e+00  9.992494e-01  9.995998e-01  9.997499e-01  9.937107e-01  9.987986e-01  9.993996e-01  9.994497e-01  9.872905e-01  9.847716e-01  9.960847e-01  8.123515e-01  8.618904e-01  9.963366e-01  9.783669e-01  9.888010e-01  9.993245e-01
0.2600  9.995248e-01  1.000000e+00  9.992494e-01  9.996749e-01  9.998500e-01  9.932548e-01  9.989489e-01  9.994497e-01  9.994997e-01  9.884174e-01  9.852094e-01  9.970664e-01  8.045427e-01  8.670481e-01  9.956562e-01  9.790710e-01  9.875468e-01  9.996999e-01
0.2700  9.996999e-01  1.000000e+00  9.993496e-01  9.997499e-01  9.996999e-01  9.935588e-01  9.988988e-01  9.993496e-01  9.995498e-01  9.864950e-01  9.839980e-01  9.960343e-01  8.069673e-01  8.682021e-01  9.962359e-01  9.793054e-01  9.880079e-01  9.994247e-01
0.2800  9.995498e-01  9.999500e-01  9.990491e-01  9.996499e-01  9.996999e-01  9.934068e-01  9.986983e-01  9.993496e-01  9.994497e-01  9.868031e-01  9.840496e-01  9.958075e-01  8.041138e-01  8.631196e-01  9.956058e-01  9.776097e-01  9.892864e-01  9.997499e-01


==> Data/3D/scenario_A/prob_missed_detect_3way.txt <==
# prob_missed_detect_3way.txt - thesis Fig. 4.9 three-way tables, generated 2026-09-18 by merge_dense_3way.py
# sources: over_iso P49directcrossoverOver+OverMid / P58directcrossoverNoise38Over, over_aniso P56directcrossoverOverAnisoV / P58directcrossoverNoise38OverAnisoV, V_co from P49/P58 (published), dense rows from P71dense3way* (oversampled) and P72paper* (paper-era code) (V_co)
# col 0: TARG_DIST (RX azimuth NAF separation)
# cols 1-3: vco_prod n0 | 4-6: over_iso n0 | 7-9: over_aniso n0 | 10-12: vco_prod n38 | 13-15: over_iso n38 | 16-18: over_aniso n38 (IF 1.25 / 1.36 / 2.0 each)
# x  vco_prod_n0_if1.25  vco_prod_n0_if1.36  vco_prod_n0_if2.0  over_iso_n0_if1.25  over_iso_n0_if1.36  over_iso_n0_if2.0  over_aniso_n0_if1.25  over_aniso_n0_if1.36  over_aniso_n0_if2.0  vco_prod_n38_if1.25  vco_prod_n38_if1.36  vco_prod_n38_if2.0  over_iso_n38_if1.25  over_iso_n38_if1.36  over_iso_n38_if2.0  over_aniso_n38_if1.25  over_aniso_n38_if1.36  over_aniso_n38_if2.0
0.0400  4.988000e-01  4.998000e-01  4.974000e-01  4.997000e-01  4.998000e-01  4.788000e-01  4.993000e-01  4.992000e-01  4.998000e-01  5.001000e-01  5.000000e-01  5.000000e-01  5.004000e-01  5.002000e-01  4.999000e-01  5.000000e-01  5.000000e-01  5.000000e-01
0.0500  4.983000e-01  4.996000e-01  4.973000e-01  4.998000e-01  4.998000e-01  4.792000e-01  4.993000e-01  4.996000e-01  4.998000e-01  5.000000e-01  5.000000e-01  5.000000e-01  5.006000e-01  5.000000e-01  5.000000e-01  5.001000e-01  5.000000e-01  5.000000e-01
0.0700  4.990000e-01  4.977000e-01  4.964000e-01  4.994000e-01  4.969000e-01  4.833000e-01  4.995000e-01  4.971000e-01  4.985000e-01  5.000000e-01  5.000000e-01  5.000000e-01  5.010000e-01  5.003000e-01  4.999000e-01  5.001000e-01  5.000000e-01  5.000000e-01
0.0900  4.967000e-01  4.914000e-01  4.900000e-01  4.957000e-01  4.859000e-01  4.716000e-01  4.963000e-01  4.849000e-01  4.844000e-01  5.000000e-01  5.000000e-01  5.000000e-01  5.038000e-01  5.007000e-01  4.999000e-01  5.000000e-01  5.000000e-01  5.000000e-01
0.1100  4.864000e-01  4.593000e-01  4.178000e-01  4.819000e-01  4.591000e-01  4.094000e-01  4.817000e-01  4.655000e-01  4.140000e-01  5.000000e-01  4.997000e-01  4.998000e-01  5.098000e-01  5.023000e-01  4.989000e-01  5.003000e-01  5.000000e-01  4.989000e-01
0.1150  4.780000e-01  4.444000e-01  3.677000e-01  4.722000e-01  4.466000e-01  3.700000e-01  4.727000e-01  4.506000e-01  3.634000e-01  5.000000e-01  5.000000e-01  4.990000e-01  5.111000e-01  5.031000e-01  4.972000e-01  5.006000e-01  4.996000e-01  4.966000e-01
0.1200  4.723000e-01  4.232000e-01  3.167000e-01  4.648000e-01  4.328000e-01  3.244000e-01  4.650000e-01  4.325000e-01  3.137000e-01  4.999000e-01  4.993000e-01  4.976000e-01  5.112000e-01  5.038000e-01  4.941000e-01  5.003000e-01  4.990000e-01  4.936000e-01
0.1250  4.629000e-01  3.904000e-01  2.540000e-01  4.548000e-01  4.073000e-01  2.656000e-01  4.567000e-01  3.995000e-01  2.525000e-01  4.994000e-01  4.986000e-01  4.938000e-01  5.148000e-01  5.038000e-01  4.884000e-01  5.001000e-01  4.980000e-01  4.883000e-01
0.1300  4.496000e-01  3.494000e-01  1.984000e-01  4.435000e-01  3.789000e-01  2.079000e-01  4.446000e-01  3.629000e-01  1.950000e-01  4.990000e-01  4.956000e-01  4.855000e-01  5.173000e-01  5.030000e-01  4.797000e-01  4.999000e-01  4.941000e-01  4.753000e-01
0.1350  4.333000e-01  3.068000e-01  1.381000e-01  4.280000e-01  3.416000e-01  1.475000e-01  4.270000e-01  3.208000e-01  1.290000e-01  4.960000e-01  4.914000e-01  4.704000e-01  5.205000e-01  5.026000e-01  4.658000e-01  4.984000e-01  4.901000e-01  4.566000e-01
0.1400  4.123000e-01  2.696000e-01  8.445000e-02  4.053000e-01  3.051000e-01  9.055000e-02  4.001000e-01  2.765000e-01  6.895000e-02  4.919000e-01  4.835000e-01  4.406000e-01  5.232000e-01  4.978000e-01  4.436000e-01  4.956000e-01  4.772000e-01  4.333000e-01
0.1450  3.865000e-01  2.294000e-01  3.935000e-02  3.711000e-01  2.584000e-01  4.260000e-02  3.587000e-01  2.288000e-01  2.445000e-02  4.833000e-01  4.668000e-01  4.068000e-01  5.252000e-01  4.900000e-01  4.157000e-01  4.884000e-01  4.622000e-01  3.977000e-01
0.1500  3.523000e-01  1.898000e-01  1.740000e-02  3.277000e-01  2.084000e-01  1.485000e-02  3.051000e-01  1.719000e-01  5.150000e-03  4.655000e-01  4.410000e-01  3.541000e-01  5.254000e-01  4.788000e-01  3.745000e-01  4.811000e-01  4.380000e-01  3.518000e-01
0.1550  3.044000e-01  1.484000e-01  5.200000e-03  2.624000e-01  1.467000e-01  2.650000e-03  2.371000e-01  1.171000e-01  2.000000e-04  4.425000e-01  4.080000e-01  2.933000e-01  5.210000e-01  4.659000e-01  3.293000e-01  4.627000e-01  4.021000e-01  3.009000e-01
0.1600  1.716000e-01  5.600000e-02  1.300000e-03  1.263000e-01  4.795000e-02  1.000000e-05  7.615000e-02  2.020000e-02  1.000000e-05  4.091000e-01  3.642000e-01  2.288000e-01  5.145000e-01  4.427000e-01  2.736000e-01  4.363000e-01  3.562000e-01  2.435000e-01
0.1650  5.410000e-02  4.150000e-03  2.000000e-04  3.810000e-02  8.150000e-03  1.000000e-05  1.180000e-02  5.500000e-04  1.000000e-05  3.604000e-01  3.076000e-01  1.582000e-01  5.044000e-01  4.145000e-01  2.233000e-01  3.983000e-01  3.123000e-01  1.757000e-01
0.1700  1.645000e-02  6.500000e-04  5.000000e-05  1.755000e-02  2.450000e-03  1.000000e-05  1.950000e-03  1.000000e-04  1.000000e-05  3.057000e-01  2.469000e-01  1.076000e-01  4.889000e-01  3.929000e-01  1.626000e-01  3.512000e-01  2.587000e-01  1.229000e-01
0.1750  3.950000e-03  1.500000e-04  1.000000e-05  9.250000e-03  1.050000e-03  1.000000e-05  8.500000e-04  1.500000e-04  1.000000e-05  2.520000e-01  1.930000e-01  6.720000e-02  4.630000e-01  3.604000e-01  1.168000e-01  3.000000e-01  1.981000e-01  7.925000e-02
0.1800  1.050000e-03  2.000000e-04  1.000000e-05  6.000000e-03  7.500000e-04  1.000000e-05  5.000000e-04  1.000000e-04  1.000000e-05  2.009000e-01  1.495000e-01  4.015000e-02  4.445000e-01  3.347000e-01  7.580000e-02  2.506000e-01  1.516000e-01  4.160000e-02
0.1850  8.000000e-04  2.000000e-04  1.000000e-05  4.750000e-03  4.000000e-04  1.000000e-05  4.000000e-04  1.500000e-04  1.000000e-05  1.565000e-01  1.086000e-01  2.425000e-02  4.291000e-01  3.099000e-01  4.920000e-02  2.054000e-01  1.116000e-01  2.305000e-02
0.1900  6.000000e-04  1.000000e-05  1.000000e-05  4.100000e-03  1.500000e-04  1.000000e-05  2.500000e-04  5.000000e-05  1.000000e-05  1.188000e-01  8.055000e-02  1.440000e-02  4.106000e-01  2.873000e-01  3.020000e-02  1.660000e-01  8.345000e-02  1.110000e-02
0.1950  5.500000e-04  1.000000e-05  1.000000e-05  3.000000e-03  5.000000e-05  1.000000e-05  1.000000e-04  1.000000e-05  1.000000e-05  9.110000e-02  6.645000e-02  1.115000e-02  3.877000e-01  2.730000e-01  1.970000e-02  1.290000e-01  5.935000e-02  4.850000e-03
0.2000  4.000000e-04  1.000000e-05  1.000000e-05  2.050000e-03  1.500000e-04  1.000000e-05  1.000000e-04  1.000000e-05  1.000000e-05  7.135000e-02  4.970000e-02  9.050000e-03  3.668000e-01  2.612000e-01  1.490000e-02  1.042000e-01  4.805000e-02  2.150000e-03
0.2050  2.500000e-04  1.000000e-05  1.000000e-05  1.650000e-03  1.000000e-04  1.000000e-05  1.000000e-04  1.000000e-05  1.000000e-05  5.580000e-02  4.130000e-02  9.400000e-03  3.663000e-01  2.611000e-01  1.055000e-02  8.655000e-02  3.710000e-02  1.600000e-03
0.2100  1.500000e-04  1.000000e-05  1.000000e-05  8.000000e-04  1.000000e-04  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  4.660000e-02  3.750000e-02  6.850000e-03  3.545000e-01  2.445000e-01  9.350000e-03  7.245000e-02  2.955000e-02  1.150000e-03
0.2150  1.500000e-04  1.000000e-05  1.000000e-05  4.500000e-04  5.000000e-05  1.000000e-05  5.000000e-05  1.000000e-05  1.000000e-05  3.680000e-02  3.410000e-02  7.650000e-03  3.371000e-01  2.407000e-01  9.300000e-03  5.995000e-02  2.785000e-02  9.500000e-04
0.2200  1.500000e-04  1.000000e-05  1.000000e-05  2.500000e-04  1.000000e-05  1.000000e-05  1.000000e-04  1.000000e-05  1.000000e-05  3.480000e-02  3.275000e-02  7.700000e-03  3.378000e-01  2.405000e-01  8.500000e-03  5.450000e-02  2.490000e-02  1.150000e-03
0.2300  1.000000e-04  1.000000e-05  1.000000e-05  1.500000e-04  1.000000e-05  1.000000e-05  5.000000e-05  1.000000e-05  1.000000e-05  2.975000e-02  3.165000e-02  7.200000e-03  3.338000e-01  2.462000e-01  8.550000e-03  5.100000e-02  2.460000e-02  1.000000e-03
0.2400  1.000000e-04  1.000000e-05  1.000000e-05  1.000000e-04  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  2.760000e-02  3.245000e-02  8.100000e-03  3.261000e-01  2.402000e-01  7.750000e-03  4.685000e-02  2.315000e-02  9.500000e-04
0.2500  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  2.510000e-02  3.000000e-02  7.800000e-03  3.160000e-01  2.427000e-01  7.300000e-03  4.235000e-02  2.215000e-02  1.350000e-03
0.2600  5.000000e-05  1.000000e-05  1.000000e-05  5.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  2.290000e-02  2.915000e-02  5.850000e-03  3.270000e-01  2.347000e-01  8.650000e-03  4.100000e-02  2.460000e-02  6.000000e-04
0.2700  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  2.665000e-02  3.150000e-02  7.900000e-03  3.236000e-01  2.329000e-01  7.500000e-03  4.055000e-02  2.370000e-02  1.150000e-03
0.2800  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  1.000000e-05  2.605000e-02  3.140000e-02  8.350000e-03  3.276000e-01  2.408000e-01  8.750000e-03  4.380000e-02  2.120000e-02  5.000000e-04


==> Data/3D/scenario_A/rmse_3way.txt <==
# rmse_3way.txt - thesis Fig. 4.9 three-way tables, generated 2026-09-18 by merge_dense_3way.py
# sources: over_iso P49directcrossoverOver+OverMid / P58directcrossoverNoise38Over, over_aniso P56directcrossoverOverAnisoV / P58directcrossoverNoise38OverAnisoV, V_co from P49/P58 (published), dense rows from P71dense3way* (oversampled) and P72paper* (paper-era code) (V_co)
# col 0: TARG_DIST (RX azimuth NAF separation)
# cols 1-3: vco_prod n0 | 4-6: over_iso n0 | 7-9: over_aniso n0 | 10-12: vco_prod n38 | 13-15: over_iso n38 | 16-18: over_aniso n38 (IF 1.25 / 1.36 / 2.0 each)
# x  vco_prod_n0_if1.25  vco_prod_n0_if1.36  vco_prod_n0_if2.0  over_iso_n0_if1.25  over_iso_n0_if1.36  over_iso_n0_if2.0  over_aniso_n0_if1.25  over_aniso_n0_if1.36  over_aniso_n0_if2.0  vco_prod_n38_if1.25  vco_prod_n38_if1.36  vco_prod_n38_if2.0  over_iso_n38_if1.25  over_iso_n38_if1.36  over_iso_n38_if2.0  over_aniso_n38_if1.25  over_aniso_n38_if1.36  over_aniso_n38_if2.0
0.0400  3.768000e-01  3.771000e-01  3.761000e-01  3.774000e-01  3.773000e-01  3.692000e-01  3.770000e-01  3.769000e-01  3.769000e-01  3.773000e-01  3.772000e-01  3.770000e-01  3.777000e-01  3.775000e-01  3.771000e-01  3.773000e-01  3.772000e-01  3.771000e-01
0.0500  3.767000e-01  3.771000e-01  3.761000e-01  3.775000e-01  3.773000e-01  3.694000e-01  3.770000e-01  3.771000e-01  3.770000e-01  3.773000e-01  3.773000e-01  3.771000e-01  3.778000e-01  3.775000e-01  3.772000e-01  3.773000e-01  3.772000e-01  3.771000e-01
0.0700  3.771000e-01  3.766000e-01  3.760000e-01  3.774000e-01  3.764000e-01  3.712000e-01  3.772000e-01  3.763000e-01  3.768000e-01  3.774000e-01  3.774000e-01  3.773000e-01  3.781000e-01  3.777000e-01  3.774000e-01  3.775000e-01  3.774000e-01  3.773000e-01
0.0900  3.764000e-01  3.745000e-01  3.740000e-01  3.763000e-01  3.727000e-01  3.672000e-01  3.763000e-01  3.721000e-01  3.720000e-01  3.777000e-01  3.777000e-01  3.777000e-01  3.793000e-01  3.781000e-01  3.777000e-01  3.777000e-01  3.777000e-01  3.776000e-01
0.1100  3.730000e-01  3.631000e-01  3.472000e-01  3.716000e-01  3.631000e-01  3.438000e-01  3.713000e-01  3.653000e-01  3.456000e-01  3.780000e-01  3.780000e-01  3.780000e-01  3.818000e-01  3.790000e-01  3.776000e-01  3.781000e-01  3.779000e-01  3.775000e-01
0.1150  3.700000e-01  3.576000e-01  3.271000e-01  3.681000e-01  3.584000e-01  3.279000e-01  3.681000e-01  3.598000e-01  3.250000e-01  3.781000e-01  3.781000e-01  3.778000e-01  3.824000e-01  3.794000e-01  3.770000e-01  3.783000e-01  3.779000e-01  3.768000e-01
0.1200  3.680000e-01  3.495000e-01  3.052000e-01  3.655000e-01  3.532000e-01  3.083000e-01  3.653000e-01  3.529000e-01  3.035000e-01  3.781000e-01  3.780000e-01  3.774000e-01  3.825000e-01  3.797000e-01  3.760000e-01  3.782000e-01  3.778000e-01  3.757000e-01
0.1250  3.646000e-01  3.366000e-01  2.757000e-01  3.618000e-01  3.433000e-01  2.811000e-01  3.623000e-01  3.400000e-01  2.746000e-01  3.780000e-01  3.778000e-01  3.761000e-01  3.839000e-01  3.798000e-01  3.739000e-01  3.782000e-01  3.774000e-01  3.738000e-01
0.1300  3.597000e-01  3.196000e-01  2.467000e-01  3.576000e-01  3.318000e-01  2.514000e-01  3.578000e-01  3.250000e-01  2.442000e-01  3.780000e-01  3.768000e-01  3.731000e-01  3.849000e-01  3.796000e-01  3.707000e-01  3.782000e-01  3.761000e-01  3.689000e-01
0.1350  3.535000e-01  3.008000e-01  2.104000e-01  3.517000e-01  3.161000e-01  2.159000e-01  3.510000e-01  3.068000e-01  2.037000e-01  3.770000e-01  3.753000e-01  3.674000e-01  3.861000e-01  3.794000e-01  3.654000e-01  3.777000e-01  3.746000e-01  3.618000e-01
0.1400  3.454000e-01  2.834000e-01  1.717000e-01  3.428000e-01  2.999000e-01  1.757000e-01  3.404000e-01  2.863000e-01  1.577000e-01  3.755000e-01  3.723000e-01  3.558000e-01  3.871000e-01  3.777000e-01  3.567000e-01  3.767000e-01  3.697000e-01  3.525000e-01
0.1450  3.352000e-01  2.632000e-01  1.302000e-01  3.288000e-01  2.775000e-01  1.320000e-01  3.233000e-01  2.623000e-01  1.113000e-01  3.723000e-01  3.660000e-01  3.421000e-01  3.878000e-01  3.748000e-01  3.455000e-01  3.740000e-01  3.640000e-01  3.380000e-01
0.1500  3.209000e-01  2.415000e-01  1.030000e-01  3.102000e-01  2.513000e-01  9.663000e-02  2.996000e-01  2.301000e-01  8.119000e-02  3.655000e-01  3.559000e-01  3.196000e-01  3.879000e-01  3.705000e-01  3.282000e-01  3.712000e-01  3.545000e-01  3.182000e-01
0.1550  2.996000e-01  2.161000e-01  8.008000e-02  2.793000e-01  2.140000e-01  7.086000e-02  2.662000e-01  1.936000e-01  6.500000e-02  3.565000e-01  3.425000e-01  2.913000e-01  3.862000e-01  3.655000e-01  3.081000e-01  3.641000e-01  3.398000e-01  2.947000e-01
0.1600  2.292000e-01  1.414000e-01  6.090000e-02  1.996000e-01  1.314000e-01  5.000000e-02  1.599000e-01  9.526000e-02  4.779000e-02  3.429000e-01  3.239000e-01  2.579000e-01  3.838000e-01  3.564000e-01  2.812000e-01  3.537000e-01  3.201000e-01  2.656000e-01
0.1650  1.384000e-01  6.763000e-02  4.625000e-02  1.215000e-01  7.459000e-02  3.852000e-02  8.427000e-02  5.510000e-02  3.605000e-02  3.221000e-01  2.980000e-01  2.152000e-01  3.800000e-01  3.449000e-01  2.545000e-01  3.381000e-01  3.000000e-01  2.263000e-01
0.1700  8.996000e-02  5.286000e-02  3.745000e-02  9.268000e-02  5.694000e-02  3.333000e-02  6.205000e-02  4.519000e-02  3.035000e-02  2.970000e-01  2.675000e-01  1.783000e-01  3.741000e-01  3.358000e-01  2.179000e-01  3.177000e-01  2.734000e-01  1.901000e-01
0.1750  5.989000e-02  4.007000e-02  2.785000e-02  7.279000e-02  4.500000e-02  2.604000e-02  4.700000e-02  3.520000e-02  2.262000e-02  2.701000e-01  2.370000e-01  1.421000e-01  3.640000e-01  3.217000e-01  1.855000e-01  2.939000e-01  2.398000e-01  1.538000e-01
0.1800  4.419000e-02  3.696000e-02  2.458000e-02  6.195000e-02  4.169000e-02  2.512000e-02  4.151000e-02  3.376000e-02  2.201000e-02  2.417000e-01  2.093000e-01  1.112000e-01  3.567000e-01  3.101000e-01  1.506000e-01  2.690000e-01  2.104000e-01  1.134000e-01
0.1850  4.140000e-02  3.543000e-02  2.346000e-02  5.738000e-02  3.955000e-02  2.488000e-02  3.961000e-02  3.310000e-02  2.182000e-02  2.139000e-01  1.792000e-01  8.802000e-02  3.504000e-01  2.984000e-01  1.228000e-01  2.439000e-01  1.813000e-01  8.662000e-02
0.1900  3.954000e-02  3.372000e-02  2.357000e-02  5.488000e-02  3.794000e-02  2.482000e-02  3.796000e-02  3.206000e-02  2.181000e-02  1.872000e-01  1.552000e-01  6.992000e-02  3.428000e-01  2.874000e-01  9.816000e-02  2.198000e-01  1.576000e-01  6.377000e-02
0.1950  3.852000e-02  3.323000e-02  2.370000e-02  5.120000e-02  3.715000e-02  2.483000e-02  3.653000e-02  3.140000e-02  2.172000e-02  1.647000e-01  1.417000e-01  6.265000e-02  3.332000e-01  2.802000e-01  8.134000e-02  1.944000e-01  1.341000e-01  4.743000e-02
0.2000  3.714000e-02  3.313000e-02  2.363000e-02  4.771000e-02  3.728000e-02  2.476000e-02  3.571000e-02  3.124000e-02  2.157000e-02  1.466000e-01  1.237000e-01  5.747000e-02  3.241000e-01  2.742000e-01  7.246000e-02  1.754000e-01  1.214000e-01  3.838000e-02
0.2050  3.596000e-02  3.318000e-02  2.362000e-02  4.595000e-02  3.698000e-02  2.468000e-02  3.509000e-02  3.104000e-02  2.151000e-02  1.306000e-01  1.136000e-01  5.829000e-02  3.239000e-01  2.741000e-01  6.325000e-02  1.604000e-01  1.079000e-01  3.602000e-02
0.2100  3.514000e-02  3.312000e-02  2.356000e-02  4.294000e-02  3.696000e-02  2.466000e-02  3.425000e-02  3.096000e-02  2.151000e-02  1.201000e-01  1.087000e-01  5.157000e-02  3.187000e-01  2.654000e-01  6.042000e-02  1.474000e-01  9.749000e-02  3.422000e-02
0.2150  3.483000e-02  3.325000e-02  2.348000e-02  4.155000e-02  3.689000e-02  2.465000e-02  3.416000e-02  3.094000e-02  2.152000e-02  1.079000e-01  1.042000e-01  5.374000e-02  3.109000e-01  2.634000e-01  6.030000e-02  1.349000e-01  9.499000e-02  3.341000e-02
0.2200  3.463000e-02  3.329000e-02  2.351000e-02  4.083000e-02  3.668000e-02  2.467000e-02  3.418000e-02  3.090000e-02  2.154000e-02  1.051000e-01  1.023000e-01  5.372000e-02  3.112000e-01  2.633000e-01  5.839000e-02  1.290000e-01  9.056000e-02  3.396000e-02
0.2300  3.410000e-02  3.306000e-02  2.342000e-02  4.024000e-02  3.651000e-02  2.474000e-02  3.368000e-02  3.081000e-02  2.164000e-02  9.814000e-02  1.007000e-01  5.235000e-02  3.094000e-01  2.663000e-01  5.838000e-02  1.251000e-01  9.005000e-02  3.336000e-02
0.2400  3.406000e-02  3.311000e-02  2.330000e-02  4.005000e-02  3.638000e-02  2.471000e-02  3.343000e-02  3.067000e-02  2.162000e-02  9.498000e-02  1.018000e-01  5.463000e-02  3.058000e-01  2.630000e-01  5.638000e-02  1.203000e-01  8.768000e-02  3.301000e-02
0.2500  3.355000e-02  3.309000e-02  2.315000e-02  3.952000e-02  3.645000e-02  2.466000e-02  3.328000e-02  3.072000e-02  2.148000e-02  9.122000e-02  9.829000e-02  5.375000e-02  3.011000e-01  2.644000e-01  5.524000e-02  1.150000e-01  8.598000e-02  3.469000e-02
0.2600  3.410000e-02  3.341000e-02  2.330000e-02  3.993000e-02  3.651000e-02  2.471000e-02  3.351000e-02  3.079000e-02  2.156000e-02  8.787000e-02  9.723000e-02  4.848000e-02  3.062000e-01  2.601000e-01  5.858000e-02  1.134000e-01  9.002000e-02  3.150000e-02
0.2700  3.408000e-02  3.367000e-02  2.356000e-02  3.983000e-02  3.656000e-02  2.472000e-02  3.365000e-02  3.084000e-02  2.166000e-02  9.378000e-02  1.006000e-01  5.433000e-02  3.047000e-01  2.591000e-01  5.571000e-02  1.128000e-01  8.861000e-02  3.381000e-02
0.2800  3.432000e-02  3.399000e-02  2.368000e-02  3.994000e-02  3.668000e-02  2.483000e-02  3.377000e-02  3.096000e-02  2.169000e-02  9.286000e-02  1.005000e-01  5.545000e-02  3.065000e-01  2.634000e-01  5.880000e-02  1.168000e-01  8.454000e-02  3.124000e-02

